Comprehensive Process Drift Detection with Visual Analytics

Recent research has introduced ideas from concept drift into process mining to enable the analysis of changes in business processes over time. This stream of research, however, has not yet addressed the challenges of drift categorization, drilling-down, and quantification. In this paper, we propose a novel technique for managing process drifts, called Visual Drift Detection (VDD), which fulfills these requirements. The technique starts by clustering declarative process constraints discovered from recorded logs of executed business processes based on their similarity and then applies change point detection on the identified clusters to detect drifts. VDD complements these features with detailed visualizations and explanations of drifts. Our evaluation, both on synthetic and real-world logs, demonstrates all the aforementioned capabilities of the technique.

==> figures/bpic2011-results/bpic_2011_hospitalplot_confidence_0_100_50_ward_euclidean_1501_distance_changepoints_separatelycl-5.json <==
{"constraints": 
    
[
{"template": "Succession", "parameters": [["190021 klinische opname a002"], [" administratief tarief       - eerste pol"]]}, 
{"template": "Response", "parameters": [["190021 klinische opname a002"], [" administratief tarief       - eerste pol"]]}, 
{"template": "CoExistence", "parameters": [["190021 klinische opname a002"], [" haemoglobine foto-electrisch - spoed"]]}, 
{"template": "Succession", "parameters": [["190021 klinische opname a002"], [" haemoglobine foto-electrisch - spoed"]]}, 
{"template": "RespondedExistence", "parameters": [["190021 klinische opname a002"], [" haemoglobine foto-electrisch - spoed"]]}, 
{"template": "Response", "parameters": [["190021 klinische opname a002"], [" haemoglobine foto-electrisch - spoed"]]}, 
{"template": "AlternateResponse", "parameters": [["190021 klinische opname a002"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "NotChainSuccession", "parameters": [["190021 klinische opname a002"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["190021 klinische opname a002"], [" melkzuurdehydrogenase -ldh- kinetisch"]]}, {"template": "Response", "parameters": [["190021 klinische opname a002"], [" melkzuurdehydrogenase -ldh- kinetisch"]]}, {"template": "Succession", "parameters": [["190021 klinische opname a002"], [" telefonisch consult"]]}, {"template": "Precedence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" 190021 klinische opname a002"]]}, {"template": "Precedence", "parameters": [["telefonisch consult"], [" 190021 klinische opname a002"]]}, {"template": "CoExistence", "parameters": [["190101 bovenreg.toesl.  a101"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "RespondedExistence", "parameters": [["190101 bovenreg.toesl.  a101"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "NotChainSuccession", "parameters": [["190101 bovenreg.toesl.  a101"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Precedence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" 190101 bovenreg.toesl.  a101"]]}, {"template": "Precedence", "parameters": [["telefonisch consult"], [" 190101 bovenreg.toesl.  a101"]]}, {"template": "Succession", "parameters": [["190205 klasse 3b        a205"], [" administratief tarief       - eerste pol"]]}, {"template": "Response", "parameters": [["190205 klasse 3b        a205"], [" administratief tarief       - eerste pol"]]}, {"template": "CoExistence", "parameters": [["190205 klasse 3b        a205"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["190205 klasse 3b        a205"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "RespondedExistence", "parameters": [["190205 klasse 3b        a205"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Response", "parameters": [["190205 klasse 3b        a205"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "NotChainSuccession", "parameters": [["190205 klasse 3b        a205"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["190205 klasse 3b        a205"], [" telefonisch consult"]]}, {"template": "Precedence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" 190205 klasse 3b        a205"]]}, {"template": "Precedence", "parameters": [["telefonisch consult"], [" 190205 klasse 3b        a205"]]}, {"template": "AtMostOne", "parameters": [["aanname laboratoriumonderzoek"]]}, {"template": "CoExistence", "parameters": [["aanname laboratoriumonderzoek"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["aanname laboratoriumonderzoek"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Response", "parameters": [["aanname laboratoriumonderzoek"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "NotChainSuccession", "parameters": [["aanname laboratoriumonderzoek"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["aanname laboratoriumonderzoek"], [" telefonisch consult"]]}, {"template": "Precedence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" aanname laboratoriumonderzoek"]]}, {"template": "Precedence", "parameters": [["telefonisch consult"], [" aanname laboratoriumonderzoek"]]}, {"template": "CoExistence", "parameters": [["administratief tarief       - eerste pol"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["administratief tarief       - eerste pol"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "RespondedExistence", "parameters": [["administratief tarief       - eerste pol"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Response", "parameters": [["administratief tarief       - eerste pol"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "AlternateResponse", "parameters": [["administratief tarief       - eerste pol"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "NotChainSuccession", "parameters": [["administratief tarief       - eerste pol"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "AlternateSuccession", "parameters": [["administratief tarief       - eerste pol"], [" telefonisch consult"]]}, {"template": "AlternatePrecedence", "parameters": [["administratief tarief       - eerste pol"], [" albumine"]]}, {"template": "CoExistence", "parameters": [["albumine"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["albumine"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "RespondedExistence", "parameters": [["albumine"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Response", "parameters": [["albumine"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "AlternateResponse", "parameters": [["albumine"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "NotChainSuccession", "parameters": [["albumine"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["albumine"], [" telefonisch consult"]]}, {"template": "Precedence", "parameters": [["telefonisch consult"], [" albumine"]]}, {"template": "CoExistence", "parameters": [["alkalische fosfatase -kinetisch-"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["alkalische fosfatase -kinetisch-"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "RespondedExistence", "parameters": [["alkalische fosfatase -kinetisch-"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Response", "parameters": [["alkalische fosfatase -kinetisch-"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "AlternateResponse", "parameters": [["alkalische fosfatase -kinetisch-"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "NotChainSuccession", "parameters": [["alkalische fosfatase -kinetisch-"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["alkalische fosfatase -kinetisch-"], [" telefonisch consult"]]}, {"template": "Precedence", "parameters": [["telefonisch consult"], [" alkalische fosfatase -kinetisch-"]]}, {"template": "CoExistence", "parameters": [["bacteriologisch onderzoek met kweek -nie"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "RespondedExistence", "parameters": [["bacteriologisch onderzoek met kweek -nie"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "NotChainSuccession", "parameters": [["bacteriologisch onderzoek met kweek -nie"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Precedence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" bacteriologisch onderzoek met kweek -nie"]]}, {"template": "Precedence", "parameters": [["telefonisch consult"], [" bacteriologisch onderzoek met kweek -nie"]]}, {"template": "AlternatePrecedence", "parameters": [["vervolgconsult poliklinisch"], [" bacteriologisch onderzoek met kweek -nie"]]}, {"template": "CoExistence", "parameters": [["bilirubine - totaal"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["bilirubine - totaal"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "RespondedExistence", "parameters": [["bilirubine - totaal"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Response", "parameters": [["bilirubine - totaal"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "AlternateResponse", "parameters": [["bilirubine - totaal"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "NotChainSuccession", "parameters": [["bilirubine - totaal"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["bilirubine - totaal"], [" telefonisch consult"]]}, {"template": "Precedence", "parameters": [["telefonisch consult"], [" bilirubine - totaal"]]}, {"template": "ChainPrecedence", "parameters": [["aanname laboratoriumonderzoek"], [" bloedgroep abo en rhesusfactor"]]}, {"template": "CoExistence", "parameters": [["bloedgroep abo en rhesusfactor"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["bloedgroep abo en rhesusfactor"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "RespondedExistence", "parameters": [["bloedgroep abo en rhesusfactor"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Response", "parameters": [["bloedgroep abo en rhesusfactor"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "AlternateResponse", "parameters": [["bloedgroep abo en rhesusfactor"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "NotChainSuccession", "parameters": [["bloedgroep abo en rhesusfactor"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "AlternatePrecedence", "parameters": [["administratief tarief       - eerste pol"], [" calcium"]]}, {"template": "CoExistence", "parameters": [["calcium"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["calcium"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "RespondedExistence", "parameters": [["calcium"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Response", "parameters": [["calcium"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "AlternateResponse", "parameters": [["calcium"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "NotChainSuccession", "parameters": [["calcium"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["calcium"], [" telefonisch consult"]]}, {"template": "Precedence", "parameters": [["telefonisch consult"], [" calcium"]]}, {"template": "AlternatePrecedence", "parameters": [["vervolgconsult poliklinisch"], [" calcium"]]}, {"template": "CoExistence", "parameters": [["creatinine"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["creatinine"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "RespondedExistence", "parameters": [["creatinine"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Response", "parameters": [["creatinine"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "AlternateResponse", "parameters": [["creatinine"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "NotChainSuccession", "parameters": [["creatinine"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["creatinine"], [" telefonisch consult"]]}, {"template": "Precedence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" creatinine"]]}, {"template": "Precedence", "parameters": [["telefonisch consult"], [" creatinine"]]}, {"template": "ChainPrecedence", "parameters": [["aanname laboratoriumonderzoek"], [" differentiele telling automatisch"]]}, {"template": "CoExistence", "parameters": [["differentiele telling automatisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "RespondedExistence", "parameters": [["differentiele telling automatisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Precedence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" differentiele telling automatisch"]]}, {"template": "AlternatePrecedence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" differentiele telling automatisch"]]}, {"template": "Precedence", "parameters": [["telefonisch consult"], [" differentiele telling automatisch"]]}, {"template": "CoExistence", "parameters": [["gammaglutamyltranspeptidase"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["gammaglutamyltranspeptidase"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "RespondedExistence", "parameters": [["gammaglutamyltranspeptidase"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Response", "parameters": [["gammaglutamyltranspeptidase"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "AlternateResponse", "parameters": [["gammaglutamyltranspeptidase"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "NotChainSuccession", "parameters": [["gammaglutamyltranspeptidase"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["gammaglutamyltranspeptidase"], [" telefonisch consult"]]}, {"template": "Precedence", "parameters": [["telefonisch consult"], [" gammaglutamyltranspeptidase"]]}, {"template": "AlternatePrecedence", "parameters": [["administratief tarief       - eerste pol"], [" glucose"]]}, {"template": "CoExistence", "parameters": [["glucose"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["glucose"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "RespondedExistence", "parameters": [["glucose"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Response", "parameters": [["glucose"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "AlternateResponse", "parameters": [["glucose"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "NotChainSuccession", "parameters": [["glucose"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["glucose"], [" telefonisch consult"]]}, {"template": "Precedence", "parameters": [["telefonisch consult"], [" glucose"]]}, {"template": "AlternatePrecedence", "parameters": [["vervolgconsult poliklinisch"], [" glucose"]]}, {"template": "AtMostOne", "parameters": [["haemoglobine foto-electrisch - spoed"]]}, {"template": "AlternatePrecedence", "parameters": [["190021 klinische opname a002"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "AlternatePrecedence", "parameters": [["190205 klasse 3b        a205"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "AlternatePrecedence", "parameters": [["creatinine"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Precedence", "parameters": [["differentiele telling automatisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "CoExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" 190021 klinische opname a002"]]}, {"template": "Succession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" 190021 klinische opname a002"]]}, {"template": "RespondedExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" 190021 klinische opname a002"]]}, {"template": "Response", "parameters": [["haemoglobine foto-electrisch - spoed"], [" 190021 klinische opname a002"]]}, {"template": "NotChainSuccession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" 190021 klinische opname a002"]]}, {"template": "CoExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" 190101 bovenreg.toesl.  a101"]]}, {"template": "Succession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" 190101 bovenreg.toesl.  a101"]]}, {"template": "RespondedExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" 190101 bovenreg.toesl.  a101"]]}, {"template": "Response", "parameters": [["haemoglobine foto-electrisch - spoed"], [" 190101 bovenreg.toesl.  a101"]]}, {"template": "NotChainSuccession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" 190101 bovenreg.toesl.  a101"]]}, {"template": "CoExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" 190205 klasse 3b        a205"]]}, {"template": "Succession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" 190205 klasse 3b        a205"]]}, {"template": "RespondedExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" 190205 klasse 3b        a205"]]}, {"template": "Response", "parameters": [["haemoglobine foto-electrisch - spoed"], [" 190205 klasse 3b        a205"]]}, {"template": "AlternateResponse", "parameters": [["haemoglobine foto-electrisch - spoed"], [" 190205 klasse 3b        a205"]]}, {"template": "NotChainSuccession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" 190205 klasse 3b        a205"]]}, {"template": "CoExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" aanname laboratoriumonderzoek"]]}, {"template": "Succession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" aanname laboratoriumonderzoek"]]}, {"template": "RespondedExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" aanname laboratoriumonderzoek"]]}, {"template": "Response", "parameters": [["haemoglobine foto-electrisch - spoed"], [" aanname laboratoriumonderzoek"]]}, {"template": "AlternateResponse", "parameters": [["haemoglobine foto-electrisch - spoed"], [" aanname laboratoriumonderzoek"]]}, {"template": "NotChainSuccession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" aanname laboratoriumonderzoek"]]}, {"template": "CoExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" administratief tarief       - eerste pol"]]}, {"template": "RespondedExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" administratief tarief       - eerste pol"]]}, {"template": "Response", "parameters": [["haemoglobine foto-electrisch - spoed"], [" administratief tarief       - eerste pol"]]}, {"template": "NotChainSuccession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" administratief tarief       - eerste pol"]]}, {"template": "NotSuccession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" administratief tarief       - eerste pol"]]}, {"template": "CoExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" albumine"]]}, {"template": "RespondedExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" albumine"]]}, {"template": "NotChainSuccession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" albumine"]]}, {"template": "CoExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" alkalische fosfatase -kinetisch-"]]}, {"template": "RespondedExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" alkalische fosfatase -kinetisch-"]]}, {"template": "NotChainSuccession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" alkalische fosfatase -kinetisch-"]]}, {"template": "CoExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" bacteriologisch onderzoek met kweek -nie"]]}, {"template": "Succession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" bacteriologisch onderzoek met kweek -nie"]]}, {"template": "RespondedExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" bacteriologisch onderzoek met kweek -nie"]]}, {"template": "Response", "parameters": [["haemoglobine foto-electrisch - spoed"], [" bacteriologisch onderzoek met kweek -nie"]]}, {"template": "NotChainSuccession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" bacteriologisch onderzoek met kweek -nie"]]}, {"template": "CoExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" bilirubine - totaal"]]}, {"template": "RespondedExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" bilirubine - totaal"]]}, {"template": "NotChainSuccession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" bilirubine - totaal"]]}, {"template": "CoExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" bloedgroep abo en rhesusfactor"]]}, {"template": "Succession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" bloedgroep abo en rhesusfactor"]]}, {"template": "RespondedExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" bloedgroep abo en rhesusfactor"]]}, {"template": "Response", "parameters": [["haemoglobine foto-electrisch - spoed"], [" bloedgroep abo en rhesusfactor"]]}, {"template": "NotChainSuccession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" bloedgroep abo en rhesusfactor"]]}, {"template": "CoExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" calcium"]]}, {"template": "RespondedExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" calcium"]]}, {"template": "NotChainSuccession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" calcium"]]}, {"template": "CoExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" creatinine"]]}, {"template": "Succession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" creatinine"]]}, {"template": "RespondedExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" creatinine"]]}, {"template": "Response", "parameters": [["haemoglobine foto-electrisch - spoed"], [" creatinine"]]}, {"template": "NotChainSuccession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" creatinine"]]}, {"template": "CoExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" differentiele telling automatisch"]]}, {"template": "Succession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" differentiele telling automatisch"]]}, {"template": "RespondedExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" differentiele telling automatisch"]]}, {"template": "Response", "parameters": [["haemoglobine foto-electrisch - spoed"], [" differentiele telling automatisch"]]}, {"template": "NotChainSuccession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" differentiele telling automatisch"]]}, {"template": "CoExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" gammaglutamyltranspeptidase"]]}, {"template": "RespondedExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" gammaglutamyltranspeptidase"]]}, {"template": "NotChainSuccession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" gammaglutamyltranspeptidase"]]}, {"template": "CoExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" glucose"]]}, {"template": "RespondedExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" glucose"]]}, {"template": "NotChainSuccession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" glucose"]]}, {"template": "CoExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" hemoglobine foto-elektrisch"]]}, {"template": "Succession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" hemoglobine foto-elektrisch"]]}, {"template": "RespondedExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" hemoglobine foto-elektrisch"]]}, {"template": "Response", "parameters": [["haemoglobine foto-electrisch - spoed"], [" hemoglobine foto-elektrisch"]]}, {"template": "NotChainSuccession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" hemoglobine foto-elektrisch"]]}, {"template": "CoExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" kalium potentiometrisch"]]}, {"template": "Succession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" kalium potentiometrisch"]]}, {"template": "RespondedExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" kalium potentiometrisch"]]}, {"template": "Response", "parameters": [["haemoglobine foto-electrisch - spoed"], [" kalium potentiometrisch"]]}, {"template": "NotChainSuccession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" kalium potentiometrisch"]]}, {"template": "CoExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" kruisproef volledig -drie methoden-"]]}, {"template": "Succession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" kruisproef volledig -drie methoden-"]]}, {"template": "RespondedExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" kruisproef volledig -drie methoden-"]]}, {"template": "Response", "parameters": [["haemoglobine foto-electrisch - spoed"], [" kruisproef volledig -drie methoden-"]]}, {"template": "NotChainSuccession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" kruisproef volledig -drie methoden-"]]}, {"template": "CoExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" leukocyten tellen elektronisch"]]}, {"template": "Succession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" leukocyten tellen elektronisch"]]}, {"template": "RespondedExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" leukocyten tellen elektronisch"]]}, {"template": "Response", "parameters": [["haemoglobine foto-electrisch - spoed"], [" leukocyten tellen elektronisch"]]}, {"template": "NotChainSuccession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" leukocyten tellen elektronisch"]]}, {"template": "CoExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" ligdagen - alle spec.beh.kinderg.-reval."]]}, {"template": "Succession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" ligdagen - alle spec.beh.kinderg.-reval."]]}, {"template": "RespondedExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" ligdagen - alle spec.beh.kinderg.-reval."]]}, {"template": "Response", "parameters": [["haemoglobine foto-electrisch - spoed"], [" ligdagen - alle spec.beh.kinderg.-reval."]]}, {"template": "AlternateResponse", "parameters": [["haemoglobine foto-electrisch - spoed"], [" ligdagen - alle spec.beh.kinderg.-reval."]]}, {"template": "NotChainSuccession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" ligdagen - alle spec.beh.kinderg.-reval."]]}, {"template": "CoExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" melkzuurdehydrogenase -ldh- kinetisch"]]}, {"template": "RespondedExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" melkzuurdehydrogenase -ldh- kinetisch"]]}, {"template": "NotChainSuccession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" melkzuurdehydrogenase -ldh- kinetisch"]]}, {"template": "CoExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" natrium vlamfotometrisch"]]}, {"template": "Succession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" natrium vlamfotometrisch"]]}, {"template": "RespondedExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" natrium vlamfotometrisch"]]}, {"template": "Response", "parameters": [["haemoglobine foto-electrisch - spoed"], [" natrium vlamfotometrisch"]]}, {"template": "NotChainSuccession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" natrium vlamfotometrisch"]]}, {"template": "CoExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" o2-saturatie"]]}, {"template": "RespondedExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" o2-saturatie"]]}, {"template": "Response", "parameters": [["haemoglobine foto-electrisch - spoed"], [" o2-saturatie"]]}, {"template": "NotChainSuccession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" o2-saturatie"]]}, {"template": "CoExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" ordertarief"]]}, {"template": "Succession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" ordertarief"]]}, {"template": "RespondedExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" ordertarief"]]}, {"template": "Response", "parameters": [["haemoglobine foto-electrisch - spoed"], [" ordertarief"]]}, {"template": "AlternateResponse", "parameters": [["haemoglobine foto-electrisch - spoed"], [" ordertarief"]]}, {"template": "NotChainSuccession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" ordertarief"]]}, {"template": "CoExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" rhesusfactor d - centrifugeermethode - e"]]}, {"template": "Succession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" rhesusfactor d - centrifugeermethode - e"]]}, {"template": "RespondedExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" rhesusfactor d - centrifugeermethode - e"]]}, {"template": "Response", "parameters": [["haemoglobine foto-electrisch - spoed"], [" rhesusfactor d - centrifugeermethode - e"]]}, {"template": "NotChainSuccession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" rhesusfactor d - centrifugeermethode - e"]]}, {"template": "CoExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" screening antistoffen erytrocyten"]]}, {"template": "Succession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" screening antistoffen erytrocyten"]]}, {"template": "RespondedExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" screening antistoffen erytrocyten"]]}, {"template": "Response", "parameters": [["haemoglobine foto-electrisch - spoed"], [" screening antistoffen erytrocyten"]]}, {"template": "NotChainSuccession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" screening antistoffen erytrocyten"]]}, {"template": "CoExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" sgot - asat kinetisch"]]}, {"template": "RespondedExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" sgot - asat kinetisch"]]}, {"template": "NotChainSuccession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" sgot - asat kinetisch"]]}, {"template": "CoExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" sgpt - alat kinetisch"]]}, {"template": "RespondedExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" sgpt - alat kinetisch"]]}, {"template": "NotChainSuccession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" sgpt - alat kinetisch"]]}, {"template": "CoExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" telefonisch consult"]]}, {"template": "Succession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" telefonisch consult"]]}, {"template": "RespondedExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" telefonisch consult"]]}, {"template": "Response", "parameters": [["haemoglobine foto-electrisch - spoed"], [" telefonisch consult"]]}, {"template": "NotChainSuccession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" telefonisch consult"]]}, {"template": "CoExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" trombocyten tellen - elektronisch"]]}, {"template": "Succession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" trombocyten tellen - elektronisch"]]}, {"template": "RespondedExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" trombocyten tellen - elektronisch"]]}, {"template": "Response", "parameters": [["haemoglobine foto-electrisch - spoed"], [" trombocyten tellen - elektronisch"]]}, {"template": "NotChainSuccession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" trombocyten tellen - elektronisch"]]}, {"template": "CoExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" ureum"]]}, {"template": "Succession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" ureum"]]}, {"template": "RespondedExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" ureum"]]}, {"template": "Response", "parameters": [["haemoglobine foto-electrisch - spoed"], [" ureum"]]}, {"template": "NotChainSuccession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" ureum"]]}, {"template": "CoExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" vervolgconsult poliklinisch"]]}, {"template": "Succession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" vervolgconsult poliklinisch"]]}, {"template": "RespondedExistence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" vervolgconsult poliklinisch"]]}, {"template": "Response", "parameters": [["haemoglobine foto-electrisch - spoed"], [" vervolgconsult poliklinisch"]]}, {"template": "NotChainSuccession", "parameters": [["haemoglobine foto-electrisch - spoed"], [" vervolgconsult poliklinisch"]]}, {"template": "AlternatePrecedence", "parameters": [["kalium potentiometrisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "AlternatePrecedence", "parameters": [["ligdagen - alle spec.beh.kinderg.-reval."], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "AlternatePrecedence", "parameters": [["natrium vlamfotometrisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "AlternatePrecedence", "parameters": [["administratief tarief       - eerste pol"], [" hemoglobine foto-elektrisch"]]}, {"template": "Precedence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" hemoglobine foto-elektrisch"]]}, {"template": "CoExistence", "parameters": [["hemoglobine foto-elektrisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["hemoglobine foto-elektrisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "RespondedExistence", "parameters": [["hemoglobine foto-elektrisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "NotChainSuccession", "parameters": [["hemoglobine foto-elektrisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["hemoglobine foto-elektrisch"], [" telefonisch consult"]]}, {"template": "Precedence", "parameters": [["telefonisch consult"], [" hemoglobine foto-elektrisch"]]}, {"template": "Precedence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" kalium potentiometrisch"]]}, {"template": "CoExistence", "parameters": [["kalium potentiometrisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["kalium potentiometrisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "RespondedExistence", "parameters": [["kalium potentiometrisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Response", "parameters": [["kalium potentiometrisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "AlternateResponse", "parameters": [["kalium potentiometrisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "NotChainSuccession", "parameters": [["kalium potentiometrisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["kalium potentiometrisch"], [" telefonisch consult"]]}, {"template": "Precedence", "parameters": [["telefonisch consult"], [" kalium potentiometrisch"]]}, {"template": "Precedence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" kruisproef volledig -drie methoden-"]]}, {"template": "CoExistence", "parameters": [["kruisproef volledig -drie methoden-"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "RespondedExistence", "parameters": [["kruisproef volledig -drie methoden-"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Response", "parameters": [["kruisproef volledig -drie methoden-"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "NotChainSuccession", "parameters": [["kruisproef volledig -drie methoden-"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Precedence", "parameters": [["telefonisch consult"], [" kruisproef volledig -drie methoden-"]]}, {"template": "AlternatePrecedence", "parameters": [["administratief tarief       - eerste pol"], [" leukocyten tellen elektronisch"]]}, {"template": "Precedence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" leukocyten tellen elektronisch"]]}, {"template": "CoExistence", "parameters": [["leukocyten tellen elektronisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["leukocyten tellen elektronisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "RespondedExistence", "parameters": [["leukocyten tellen elektronisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "NotChainSuccession", "parameters": [["leukocyten tellen elektronisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["leukocyten tellen elektronisch"], [" telefonisch consult"]]}, {"template": "Precedence", "parameters": [["telefonisch consult"], [" leukocyten tellen elektronisch"]]}, {"template": "Precedence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" ligdagen - alle spec.beh.kinderg.-reval."]]}, {"template": "Succession", "parameters": [["ligdagen - alle spec.beh.kinderg.-reval."], [" administratief tarief       - eerste pol"]]}, {"template": "Response", "parameters": [["ligdagen - alle spec.beh.kinderg.-reval."], [" administratief tarief       - eerste pol"]]}, {"template": "CoExistence", "parameters": [["ligdagen - alle spec.beh.kinderg.-reval."], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["ligdagen - alle spec.beh.kinderg.-reval."], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "RespondedExistence", "parameters": [["ligdagen - alle spec.beh.kinderg.-reval."], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Response", "parameters": [["ligdagen - alle spec.beh.kinderg.-reval."], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "NotChainSuccession", "parameters": [["ligdagen - alle spec.beh.kinderg.-reval."], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["ligdagen - alle spec.beh.kinderg.-reval."], [" telefonisch consult"]]}, {"template": "Precedence", "parameters": [["telefonisch consult"], [" ligdagen - alle spec.beh.kinderg.-reval."]]}, {"template": "CoExistence", "parameters": [["melkzuurdehydrogenase -ldh- kinetisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["melkzuurdehydrogenase -ldh- kinetisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "RespondedExistence", "parameters": [["melkzuurdehydrogenase -ldh- kinetisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Response", "parameters": [["melkzuurdehydrogenase -ldh- kinetisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "AlternateResponse", "parameters": [["melkzuurdehydrogenase -ldh- kinetisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "NotChainSuccession", "parameters": [["melkzuurdehydrogenase -ldh- kinetisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["melkzuurdehydrogenase -ldh- kinetisch"], [" telefonisch consult"]]}, {"template": "Precedence", "parameters": [["telefonisch consult"], [" melkzuurdehydrogenase -ldh- kinetisch"]]}, {"template": "Precedence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" natrium vlamfotometrisch"]]}, {"template": "CoExistence", "parameters": [["natrium vlamfotometrisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["natrium vlamfotometrisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "RespondedExistence", "parameters": [["natrium vlamfotometrisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Response", "parameters": [["natrium vlamfotometrisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "AlternateResponse", "parameters": [["natrium vlamfotometrisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "NotChainSuccession", "parameters": [["natrium vlamfotometrisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["natrium vlamfotometrisch"], [" telefonisch consult"]]}, {"template": "Precedence", "parameters": [["telefonisch consult"], [" natrium vlamfotometrisch"]]}, {"template": "Precedence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" o2-saturatie"]]}, {"template": "CoExistence", "parameters": [["o2-saturatie"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "RespondedExistence", "parameters": [["o2-saturatie"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "NotChainSuccession", "parameters": [["o2-saturatie"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "AtMostOne", "parameters": [["ordertarief"]]}, {"template": "Precedence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" ordertarief"]]}, {"template": "CoExistence", "parameters": [["ordertarief"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["ordertarief"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Response", "parameters": [["ordertarief"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "NotChainSuccession", "parameters": [["ordertarief"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["ordertarief"], [" telefonisch consult"]]}, {"template": "ChainSuccession", "parameters": [["ordertarief"], [" vervolgconsult poliklinisch"]]}, {"template": "AlternateResponse", "parameters": [["ordertarief"], [" vervolgconsult poliklinisch"]]}, {"template": "Precedence", "parameters": [["telefonisch consult"], [" ordertarief"]]}, {"template": "AlternatePrecedence", "parameters": [["vervolgconsult poliklinisch"], [" ordertarief"]]}, {"template": "CoExistence", "parameters": [["rhesusfactor d - centrifugeermethode - e"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["rhesusfactor d - centrifugeermethode - e"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "RespondedExistence", "parameters": [["rhesusfactor d - centrifugeermethode - e"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Response", "parameters": [["rhesusfactor d - centrifugeermethode - e"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "AlternateResponse", "parameters": [["rhesusfactor d - centrifugeermethode - e"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "NotChainSuccession", "parameters": [["rhesusfactor d - centrifugeermethode - e"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "CoExistence", "parameters": [["screening antistoffen erytrocyten"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["screening antistoffen erytrocyten"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "RespondedExistence", "parameters": [["screening antistoffen erytrocyten"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Response", "parameters": [["screening antistoffen erytrocyten"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "AlternateResponse", "parameters": [["screening antistoffen erytrocyten"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "NotChainSuccession", "parameters": [["screening antistoffen erytrocyten"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "CoExistence", "parameters": [["sgot - asat kinetisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["sgot - asat kinetisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "RespondedExistence", "parameters": [["sgot - asat kinetisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Response", "parameters": [["sgot - asat kinetisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "AlternateResponse", "parameters": [["sgot - asat kinetisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "NotChainSuccession", "parameters": [["sgot - asat kinetisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["sgot - asat kinetisch"], [" telefonisch consult"]]}, {"template": "Precedence", "parameters": [["telefonisch consult"], [" sgot - asat kinetisch"]]}, {"template": "CoExistence", "parameters": [["sgpt - alat kinetisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["sgpt - alat kinetisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "RespondedExistence", "parameters": [["sgpt - alat kinetisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Response", "parameters": [["sgpt - alat kinetisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "AlternateResponse", "parameters": [["sgpt - alat kinetisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "NotChainSuccession", "parameters": [["sgpt - alat kinetisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["sgpt - alat kinetisch"], [" telefonisch consult"]]}, {"template": "Precedence", "parameters": [["telefonisch consult"], [" sgpt - alat kinetisch"]]}, {"template": "Participation", "parameters": [["telefonisch consult"]]}, {"template": "Succession", "parameters": [["telefonisch consult"], [" aanname laboratoriumonderzoek"]]}, {"template": "Response", "parameters": [["telefonisch consult"], [" aanname laboratoriumonderzoek"]]}, {"template": "AlternateResponse", "parameters": [["telefonisch consult"], [" aanname laboratoriumonderzoek"]]}, {"template": "Succession", "parameters": [["telefonisch consult"], [" administratief tarief       - eerste pol"]]}, {"template": "Response", "parameters": [["telefonisch consult"], [" administratief tarief       - eerste pol"]]}, {"template": "Succession", "parameters": [["telefonisch consult"], [" creatinine"]]}, {"template": "Response", "parameters": [["telefonisch consult"], [" creatinine"]]}, {"template": "CoExistence", "parameters": [["telefonisch consult"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "RespondedExistence", "parameters": [["telefonisch consult"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "NotChainSuccession", "parameters": [["telefonisch consult"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "NotSuccession", "parameters": [["telefonisch consult"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["telefonisch consult"], [" hemoglobine foto-elektrisch"]]}, {"template": "Response", "parameters": [["telefonisch consult"], [" hemoglobine foto-elektrisch"]]}, {"template": "Succession", "parameters": [["telefonisch consult"], [" kalium potentiometrisch"]]}, {"template": "Response", "parameters": [["telefonisch consult"], [" kalium potentiometrisch"]]}, {"template": "Succession", "parameters": [["telefonisch consult"], [" leukocyten tellen elektronisch"]]}, {"template": "Response", "parameters": [["telefonisch consult"], [" leukocyten tellen elektronisch"]]}, {"template": "Succession", "parameters": [["telefonisch consult"], [" natrium vlamfotometrisch"]]}, {"template": "Response", "parameters": [["telefonisch consult"], [" natrium vlamfotometrisch"]]}, {"template": "Succession", "parameters": [["telefonisch consult"], [" ordertarief"]]}, {"template": "Response", "parameters": [["telefonisch consult"], [" ordertarief"]]}, {"template": "AlternateResponse", "parameters": [["telefonisch consult"], [" ordertarief"]]}, {"template": "Succession", "parameters": [["telefonisch consult"], [" trombocyten tellen - elektronisch"]]}, {"template": "Response", "parameters": [["telefonisch consult"], [" trombocyten tellen - elektronisch"]]}, {"template": "Succession", "parameters": [["telefonisch consult"], [" vervolgconsult poliklinisch"]]}, {"template": "AlternateResponse", "parameters": [["telefonisch consult"], [" vervolgconsult poliklinisch"]]}, {"template": "AlternatePrecedence", "parameters": [["administratief tarief       - eerste pol"], [" trombocyten tellen - elektronisch"]]}, {"template": "Precedence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" trombocyten tellen - elektronisch"]]}, {"template": "Precedence", "parameters": [["telefonisch consult"], [" trombocyten tellen - elektronisch"]]}, {"template": "CoExistence", "parameters": [["trombocyten tellen - elektronisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["trombocyten tellen - elektronisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "RespondedExistence", "parameters": [["trombocyten tellen - elektronisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "NotChainSuccession", "parameters": [["trombocyten tellen - elektronisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["trombocyten tellen - elektronisch"], [" telefonisch consult"]]}, {"template": "AlternatePrecedence", "parameters": [["administratief tarief       - eerste pol"], [" ureum"]]}, {"template": "Precedence", "parameters": [["telefonisch consult"], [" ureum"]]}, {"template": "CoExistence", "parameters": [["ureum"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["ureum"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "RespondedExistence", "parameters": [["ureum"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Response", "parameters": [["ureum"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "AlternateResponse", "parameters": [["ureum"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "NotChainSuccession", "parameters": [["ureum"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Succession", "parameters": [["ureum"], [" telefonisch consult"]]}, {"template": "Precedence", "parameters": [["haemoglobine foto-electrisch - spoed"], [" vervolgconsult poliklinisch"]]}, {"template": "Precedence", "parameters": [["telefonisch consult"], [" vervolgconsult poliklinisch"]]}, {"template": "Response", "parameters": [["vervolgconsult poliklinisch"], [" 190101 bovenreg.toesl.  a101"]]}, {"template": "AlternateResponse", "parameters": [["vervolgconsult poliklinisch"], [" administratief tarief       - eerste pol"]]}, {"template": "ChainResponse", "parameters": [["vervolgconsult poliklinisch"], [" administratief tarief       - eerste pol"]]}, {"template": "Response", "parameters": [["vervolgconsult poliklinisch"], [" albumine"]]}, {"template": "Response", "parameters": [["vervolgconsult poliklinisch"], [" alkalische fosfatase -kinetisch-"]]}, {"template": "Response", "parameters": [["vervolgconsult poliklinisch"], [" bacteriologisch onderzoek met kweek -nie"]]}, {"template": "Response", "parameters": [["vervolgconsult poliklinisch"], [" bilirubine - totaal"]]}, {"template": "Response", "parameters": [["vervolgconsult poliklinisch"], [" bloedgroep abo en rhesusfactor"]]}, {"template": "Response", "parameters": [["vervolgconsult poliklinisch"], [" calcium"]]}, {"template": "Response", "parameters": [["vervolgconsult poliklinisch"], [" gammaglutamyltranspeptidase"]]}, {"template": "Response", "parameters": [["vervolgconsult poliklinisch"], [" glucose"]]}, {"template": "CoExistence", "parameters": [["vervolgconsult poliklinisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "NotChainSuccession", "parameters": [["vervolgconsult poliklinisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "NotSuccession", "parameters": [["vervolgconsult poliklinisch"], [" haemoglobine foto-electrisch - spoed"]]}, {"template": "Response", "parameters": [["vervolgconsult poliklinisch"], [" kruisproef volledig -drie methoden-"]]}, {"template": "Response", "parameters": [["vervolgconsult poliklinisch"], [" melkzuurdehydrogenase -ldh- kinetisch"]]}, {"template": "AlternateSuccession", "parameters": [["vervolgconsult poliklinisch"], [" ordertarief"]]}, {"template": "Response", "parameters": [["vervolgconsult poliklinisch"], [" rhesusfactor d - centrifugeermethode - e"]]}, {"template": "Response", "parameters": [["vervolgconsult poliklinisch"], [" screening antistoffen erytrocyten"]]}, {"template": "Response", "parameters": [["vervolgconsult poliklinisch"], [" sgot - asat kinetisch"]]}, {"template": "Response", "parameters": [["vervolgconsult poliklinisch"], [" sgpt - alat kinetisch"]]}, {"template": "Succession", "parameters": [["vervolgconsult poliklinisch"], [" telefonisch consult"]]}, {"template": "Response", "parameters": [["vervolgconsult poliklinisch"], [" ureum"]]}]}

==> figures/bpic2013/bpi_challenge_2013_openplot_confidence_0_50_25_ward_euclidean_300_distance_changepoints_separatelycl-3.json <==
{"constraints": 
    [
        {"template": "RespondedExistence", "parameters": [["Accepted-In Progress"], [" Completed-Closed"]]}, 
        {"template": "Response", "parameters": [["Accepted-In Progress"], [" Completed-Closed"]]}, 
        {"template": "CoExistence", "parameters": [["Accepted-In Progress"], [" Completed-Closed"]]}, 
        {"template": "AlternateSuccession", "parameters": [["Accepted-In Progress"], [" Completed-Closed"]]}, 
        {"template": "AlternateResponse", "parameters": [["Accepted-In Progress"], [" Completed-Closed"]]}, 
        {"template": "ChainResponse", "parameters": [["Accepted-In Progress"], [" Completed-Closed"]]}, 
        {"template": "ChainSuccession", "parameters": [["Accepted-In Progress"], [" Completed-Closed"]]}]}
        {"template": "Succession", "parameters": [["Accepted-In Progress"], [" Completed-Closed"]]}, 
        
        {"template": "RespondedExistence", "parameters": [["Completed-Closed"], [" Accepted-In Progress"]]}, 
        {"template": "AtMostOne", "parameters": [["Completed-Closed"]]}, 
        {"template": "NotChainSuccession", "parameters": [["Completed-Closed"], [" Accepted-In Progress"]]}, 
        {"template": "NotSuccession", "parameters": [["Completed-Closed"], [" Accepted-In Progress"]]}, 
        {"template": "CoExistence", "parameters": [["Completed-Closed"], [" Accepted-In Progress"]]}, 
        {"template": "Participation", "parameters": [["Completed-Closed"]]}, 
        {"template": "End", "parameters": [["Completed-Closed"]]}, 
        

==> figures/italian-help-desk/italian_help_deskplot_confidence_0_100_50_ward_euclidean_300_distance_changepoints_separatelycl-11.json <==
{"constraints": [
{"template": "Precedence", "parameters": [["Take in charge ticket"], [" Schedule intervention"]]}, 
{"template": "AlternatePrecedence", "parameters": [["Take in charge ticket"], [" Schedule intervention"]]}, 
{"template": "ChainPrecedence", "parameters": [["Take in charge ticket"], [" Schedule intervention"]]}, 
{"template": "Precedence", "parameters": [["Assign seriousness"], [" Schedule intervention"]]}, 
{"template": "AlternatePrecedence", "parameters": [["Assign seriousness"], [" Schedule intervention"]]}]}

==> figures/italian-help-desk/italian_help_deskplot_confidence_0_100_50_ward_euclidean_300_distance_changepoints_separatelycl-4.json <==
{"constraints": [

       


{"template": "ChainResponse", "parameters": [["Take in charge ticket"], [" Wait"]]},
{"template": "NotSuccession", "parameters": [["Resolve ticket"], [" Wait"]]}, 
{"template": "NotSuccession", "parameters": [["Wait"], [" Assign seriousness"]]},
{"template": "NotSuccession", "parameters": [["Wait"], [" Take in charge ticket"]]}, 

{"template": "AlternateResponse", "parameters": [["Assign seriousness"], [" Wait"]]}, 
{"template": "AlternateResponse", "parameters": [["Wait"], [" Closed"]]}, 
{"template": "AlternateResponse", "parameters": [["Wait"], [" Resolve ticket"]]}, 
{"template": "AtMostOne", "parameters": [["Wait"]]},

==> figures/italian-help-desk/italian_help_deskplot_confidence_0_100_50_ward_euclidean_300_distance_changepoints_separatelycl-9.json <==
{"constraints": 

    [
{"template": "Precedence", "parameters": [["Assign seriousness"], [" Create SW anomaly"]]}, 
{"template": "AlternatePrecedence", "parameters": [["Assign seriousness"], [" Create SW anomaly"]]}, 
{"template": "AlternatePrecedence", "parameters": [["Take in charge ticket"], [" Create SW anomaly"]]}, 
{"template": "Precedence", "parameters": [["Take in charge ticket"], [" Create SW anomaly"]]}, 
{"template": "ChainPrecedence", "parameters": [["Take in charge ticket"], [" Create SW anomaly"]]}]}
